Probabilistic Lookahead Strong Branching via a Stochastic Abstract Branching Model

Strong Branching (SB) is a cornerstone of all modern branching rules used in the Branch-and-Bound (BnB) algorithm, which is at the center of Mixed-Integer Programming solvers. In its full form, SB evaluates all variables to branch on and then selects the one producing the best relaxation, leading to small trees, but high runtimes. State-of-the-art branching rules therefore use SB with working limits to achieve both small enough trees and short run times. So far, these working limits have been established empirically. In this paper, we introduce a theoretical approach to guide how much SB to use at each node within the BnB. We first define an abstract stochastic tree model of the BnB algorithm where the geometric mean dual gains of all variables follow a given probability distribution. This model allows us to relate expected dual gains to tree sizes and explicitly compare the cost of sampling an additional SB candidate with the reward in expected tree size reduction. We then leverage the insight from the abstract model to design a new stopping criterion for SB, which fits a distribution to the dual gains and, at each node, dynamically continues or interrupts SB. This algorithm, which we refer to as Probabilistic Lookahead Strong Branching, improves both the tree size and runtime over MIPLIB instances, providing evidence that the method not only changes the amount of SB, but allocates it better.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> responses.txt <==
We thank the reviewers for their in-depth reading of our paper and for their constructive feedback.

Reviewer 1.

We thank reviewer 1 for their thorough feedback, which we have incorporated in the manuscript.
We highlight below three changes in particular:

1. We expanded on the differences with [17], in particular on two aspects: 1) because it is a per-variable distribution, it can only start to provide actionable results once a variable has been branched on many times, thus fairly deep in the tree, and 2) the hypothesis test requires a normality assumption on the dual gains which, as pointed out by the author himself, is far from realistic.

2. We expanded Definition 1 to make the relationship between nodes clearer, and hence the recursive computation of the dual gains in the abstract model.

3. We thank the reviewer for pointing out information discovery as a useful descriptor for the progressively revealed dual gains in our setting, we incorporated it in Section 3.1 when introducing the problem.


Reviewer 2.

> The question is whether such a dynamic SB rule benefits solving, bearing in mind also its overhead.

Regarding the overhead of the branching rule, we highlight that there is close to no overhead from the computations we have to perform to estimate the cumulative distribution functions and expected tree sizes. The significant changes in performance are due to the choice to perform more or less strong branching throughout the tree.

1. Does ZIB plan to replace/augment SCIP's current reliability branch rule with the work of this paper?  If not, why not?

We point out that SCIP is now open-source under Apache 2.0 and not ``owned'' by ZIB in the way that the previous license hinted. The SCIP development team is a distributed group now working in various institutions. Yes, we plan to incorporate the new probabilistic lookahead strong branching in the default rule in the next release (SCIP 10).

2. How robust are the probability distributions of the dual gains?  What happens if assumption A2 is not so close on a class of instances?

Assumption 2 was tested empirically on MIPLIB instances precisely to assess its robustness, even when few data points are provided.
One key aspect that made the distribution work reliably was the mixed continuous-discrete nature, i.e.~explicitly modeling the probability of a zero-gain. Without it, the fitted distribution, and consequently the strong branching decisions, were rendered non-robust and deteriorated performance for many instances, at least on some seeds.

3. Is it interesting to report primal integrals in the experiments?

Reporting primal integrals is interesting in particular for measuring the performance impact of other solver components such as primal heuristics. In our case, it is difficult to interpret the result in combination with the new branching rule. That being said, on affected instances, the primal-dual integral improves by 6.6%.

Reviewer 3.

We thank the reviewer for the comment. Indeed, in terms of raw numbers, the change may not appear as drastically improving as it can appear in other fields or with special problem classes. A key point is that we evaluate our experiments on MIPLIB 2017, which is an established benchmark for assessing the performance of general-purpose MIP algorithms (solvers or individual components such as heuristics and cuts).

The MIPLIB benchmark is designed to be extremely heterogeneous in applications, problem structures, and resulting algorithmic behaviors on MIP solvers. In learning terminology, it is conceived to be an adversarial dataset ensuring good generalization to the space of all MIP problems of interest. This ensures, in particular, that changes proposed in general-purpose algorithms are not improving only on a special class of problems while degrading performance over a more diverse set. This results in performance changes that - in absolute terms - do not show high magnitudes as one would gain on special instances.

As the reviewer pointed out, we performed extensive experiments on existing SB parameters, observing that no gain could be achieved by parameter tuning. Worse, no change in the parameter could even achieve the baseline performance. These experiments showed that SB parameters with the current algorithm had already been adapted and could not be the reason for potential gains, motivating our novel take on the SB continuation strategy. In fact, SCIP and other established MIP solvers have been developed for decades, with careful performance evaluations (on the same benchmark sets) whenever algorithmic changes are introduced and regularly to probe the algorithm configuration space. This accentuates the challenge of achieving consistent superior performance when introducing new algorithms as we did.

These orders of magnitude of improvements are in the range considered as a significant improvement over realistic instance sets, see e.g., ``Transferring Information across Restarts in MIP'' from CPAIOR 2021 by T. Berthold, G. Hendel & D. Salvagnin, where the achieved improvement is of the same order (7% on affected instances).

We also highlight that improvement is obtained both for linear and nonlinear instances on SCIP, a result which is even harder to achieve given the notorious algorithmic differences when solving MINLPs compared to MIPs. These results were also achieved on the MINLPLib, the equivalent benchmark set for MINLP that MIPLIB is for linear problems.

